Visual Storytelling: A Methodological Approach to Designing and Implementing a Visualisation Poster

We present a design study of developing a visualisation poster. Posters can be difficult to create, and the story on a poster is not always clear. Using a case-study approach we propose three important aspects: the poster should have a clear focus (especially a hero visualisation), envisioning its use helps to drive the important aspects, and third the essence (its fundamental concept and guiding idea) must be clear. We will use case studies that have focused on the use of the Five Design-Sheet method (FdS) as a way to sketch and plan a visualisation, before successfully implementing and creating the visual poster. The case studies serve as a practical illustration of the workflow, offering a means to explain the three key processes involved: (1) comprehending the data, (2) employing a design study with the FdS (Five Design-Sheet), (3) crafting, evaluating and refining the visualisation.

==> guidelines/EGauthorGuidelines-body-sub.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
%\author[D. Fellner \& S. Behnke]
\author[SUBMISSION ID]{SUBMISSION ID}
% {\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%         and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
% %        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
%         }
%         \\
% % For Computer Graphics Forum: Please use the abbreviation of your first name.
% {\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
%          $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
% %        $^2$ Another Department to illustrate the use in papers from authors
% %             with different affiliations
%        }
% }
%}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> guidelines/EGauthorGuidelines-body.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {Visual Storytelling: A Methodological Approach to Designing and Implementing a Visualization Poster}
      %{Lessons learnt for creating a visualisation poster}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[Owen and Roberts ]
{\parbox{\textwidth}{\centering 
R.S.Owen\thanks{r.s.owen@bangor.ac.uk} $^{1}$\orcid{XXXX} and
J. C. Roberts\thanks{j.c.roberts@bangor.ac.uk} $^{1}$\orcid{0000-0001-7718-3181}
}
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$Bangor University, UK\\
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=0.9\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   We present a design study of developing a visualisation poster. We will use case studies that have focused on the use of the Five Design-Sheet method (FdS) as a way to sketch and plan a visualisation, before successfully implementing and creating the visual poster. The case studies serve as a practical illustration of the workflow, offering a means to explain the three key processes involved: (1) comprehending the data, (2) employing a design study with the FdS (Five Design-Sheet), (3) crafting, evaluating and refining the visualisation.
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
%   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10003120.10003145</concept_id>
       <concept_desc>Human-centered computing~Visualization</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10010405.10010489</concept_id>
       <concept_desc>Applied computing~Education</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
   <concept>
       <concept_id>10010147.10010371</concept_id>
       <concept_desc>Computing methodologies~Computer graphics</concept_desc>
       <concept_significance>300</concept_significance>
       </concept>
 </ccs2012>
\end{CCSXML}
\ccsdesc[500]{Human-centered computing~Visualization}
\ccsdesc[500]{Applied computing~Education}
\ccsdesc[300]{Computing methodologies~Computer graphics}
\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

It is argued that today we are witnessing a 'visualization of culture' (Beer and Burrows, 2013), visualisation experts claim that by creating accessible and transparent visualisations we can offer a greater understanding of data (Niño Zambrano ands Engelhardt, 2008) promoting the goal 'lets do good with data together' (Periscopic, 2020). Making data readable and accessible is crucial, and we must move away from the stereotype that \textit{"Scientists are seen as intelligent and hard-working but not interested in people"}(Beardslee and O'Dowd, 1961). Computer scientists have been generalised as being less creative as they are keen to avoid romanticism and obscurantism, and \textit{"define creativity in terms of novel combinations of familiar ideas"}(Boden, 1994). We aim to explore the requirements of creating an effective visualisation poster and the methodological approaches needed, focusing on the FdS methodology (Five design Sheet), design and layout. Visualisation is a form of computer-aided seeing, visualising refers to different forms of the visualisation process in two sematic contexts: viewing and seeing, which correspond to different sections of a visualisation pipeline (Chen Floridi, 2013). Effective story-telling \textit{"requires skills like those familiar to movie directors, beyond a technical expert's knowledge of computer engineering and science"}(Gershon and Page, 2001), however, traditional storytelling typically presents a sequence of events, whereas data stories can be arranged in a linear sequence, encouraging verification, explanations and can also be interactive (Segel and Heer, 2010). The case studies presented throughout all achieve successful results by incorporating the FdS methodology into the creation of their project. FdS is Visual Data Exploration which follows a three step process, overview first, zoom and filter then details on demand, otherwise known as information seeking (Shneiderman, 2006), with the user needing to get an overview of the data and identify different patterns, focusing on one or several of them (Keim, 2002).

%-------------------------------------------------------------------------
\begin{figure}[h]
 \centering
 \includegraphics[scale=0.56]{pictures/fds1glory.PNG}
 \caption{Sheet 1 of the five design sheet. the 'idea's' page, showing 12 annotated diagrams of possible graphs that could be used to display the data. Each numbered and categorised from 1 - 12, with annotation as to why they have been drawn, by Glory Ogbonda, used for his project 'U.S.A settlement data'.}
 \label{fig:pipeline}
\end{figure}

%-------------------------------------------------------------------------
\section{Sheet 1 of the FDS - The Design-Sheets Content}

Sheet 1 of the FDS also known as the idea’s sheet, is used to generate idea’s by drawing out and annotating 10-15 possibles idea's, for example in our case study 1 the student is creating a data visualisation poster, so their FdS sheet 1 are possible graphs (see figure 1). Whilst brain-storming around 10 - 14 idea’s are presented as possible ways to display the data, which in this case included: A scatter plot, flow chart, pie chart, bar chart, line graph, pictogram, area chart, a line graph with multiple data points, histogram, tree map, comparison graph and a mosaic plot. These graphs have been sketched as they all have the possibility to fit the requirement of displaying the data well, although the FdS doesn't have to be hand drawn it is recommended. A study by Schwamborn suggests that individuals learn more effectively when they engage in suitable generative processing, such as drawing during the learning process (Schwamborn et al., 2010), however preferred learning styles are complex (Abrahamson and Abdu, 2020) and web based-drawing can often be preferred, this style can open up opportunities for different aesthetics (see figure 2 - case study 2), broadening perceptual experiences (Wang et al., 2021). During this design stage we are analysing and evaluating each design with a view to improving them (Paul et al., 2001), critical thinking is crucial here and decisions to move forward with designs, and drop a few designs begin. For example while the tree-map is a favoured method for visualising hierarchical data, it has been associated with being difficult for users to track layouts and recognise patterns of data that change over time (Tu and Shen, 2007), making it unsuitable for certain projects. The line graph was drawn (figure 1) as they are considered to be a good choice for visualising time series data, however, a scatter plot was also put into the mix as they are associated with displaying main trends (Wang et al., 2016), which is a main goal for this data. By filtering through the generated idea’s case study 1 can exclude designs such as the comparison graph and the flowchart by circling back to the question "what is the purpose of this graph"? Following critical thinking guides such as Richard Paul’s \textbf{"Miniature guide to critical thinking",} they were deemed unable to fulfil the brief or desired outcome. Reflection is also key during this phase, following guides such as Lauren E. Franzblau’s \textbf{"Guide to charts",} help with decision making by encouraging questioning such as "does this graph deserve to be in the project"? If they do not enhance the data, make it more accessible or transparent, further focus on designs that do. 
%-------------------------------------------------------------------------

\begin{figure}[h]
 \centering
 \includegraphics[scale=0.36]{pictures/creative vis sheet 1.pdf}
 \caption{Sheet 1 of the five design sheet using web-based drawing from case study 2. This sheet focuses on seven different idea's of creating a digital creative visualisation.}
 \label{fig:pipeline}
\end{figure}

\begin{figure}[h]
 \centering
 \includegraphics[scale=0.23]{pictures/sheet2.PNG}
 \caption{Sheet 2 of the FDS focusing on the line graph, it studies its key features, what makes it unique and the advantages and disadvantages of using a scatter plot as the main graph for the proposed project for case study 3.}
 \label{fig:pipeline}
\end{figure}

%-------------------------------------------------------------------------
\subsection{Refine further}
While well-crafted visualizations can greatly benefit people, poorly designed ones are frequently ineffective or can even be misleading (Munzner et al., 2006), this phase requires focusing on refinement which has been a core focus in software engineering since it's inception, becoming increasingly more important during the last decade (Hallstrom and Soundarajan, 2009). When refining the design using the FdS methodology, we select three main idea's and create a hero image of the design, include important components, positives and negatives, and the parti section - made up of the key idea, the unique selling point, ask yourself what is the critical concept? Case study 3 refined their idea's and during this phase a noticeable impression on the graphs was that when excluding the lines that connect the time points, the line graph becomes a scatter plot displaying a time series as a set of points, however, using point representations can fail to show changes between points, which line graphs are able to do (Wang et al., 2016), the aspect ratio of a line graph also influences the perception of trends (Royston, 1995). While using FdS case study 3 concluded that each chart has advantages and disadvantages pointed out in the bottom right section of the sheets (see figure 3). Scatter plots are a simple but powerful way of visualising two-dimensional point data and can visually display data trends with correlations between the two dimensions (Mayorga and Gleicher, 2013). Daniel Keim describes scatter plots as \textit{"the most powerful tools for data analysis"}(Keim, 2001), however, he also reveals that today's scatter plots have a high tendency to overlap, causing the data values to appear obscure (Keim, 2001). The timeline was also studied because they can use retinal variables for added  and are  for displaying events over time, however, Florian Kraulti argues they are more often used for storytelling, not as tools for visual analysis (Kräutli, 2013). Timelines have the advantage of being adaptable, you can swap text for images, linear or horizontal, curved or without a line or just structured chronologically. The timeline offers an innovative way of representing and comparing data chronologically in a visual format, however, when refining during this phase and reflecting on its main purpose, it was concluded that its simple nature restricted its ability to represent a large amount of data. This led to case study 3 creating their final design sheet based on the scatter plot, it is a versatile graph, can also include retinal variables and can present large data in a creatively visual way. 

\subsection{Sheet 5 - Realisation Design}
A study by R. E. ALBANO concludes that a design realisation process can have a positive impact on future design and products (Albano and Keska, 1990), by this stage primary objectives and design faults have been addressed and the final design has been reached through filtering and continuous improvement to optimise the design realisation process, this is now planned out on the fifth and final page of the FdS sheet (see figure 4). Visualising large data sets are likely to produce a busy, overlapping image, too many pixels can become over plotted resulting in loosing the important data pattern (Bertini and Santucci, 2006). Finding interesting trends and patterns in visualizations such as a large scatter plot can be challenging and the issue increases with the size of the scatter plot (Shao et al., 2015). During this final stage of design, utilising helpful tools such as the \textit{"California Critical Thinking Skills Test"}  (Facione, 1998) or in the case of case study 3 \textit{"The Critical Design Survey (CDS)"} (Roberts et al., 2023) are beneficial as we can reflect back and understand further improvements (see figure 5). Case study 3 had a total score of 588, a clear concern was to ensure all the data was be accurately displayed and that the graph had all the necessary components. The design ranks high with its suitability for the user and task, however, could be improved in other area's such as having suitable output and view types. Making knowledge visible so that it can be easily accessed, valued and appreciated is a valuable concept that has been used in these case studies (Eppler and Burkhard, 2007), and to ensure usability the aspect ratio for the plot has also be taken into consideration.
\begin{figure}[h]
 \centering
 \includegraphics[scale=0.438]{pictures/glory_sheet5.pdf}
 \caption{The five design sheet methodology used when creating sheet number 5 created for case study 1 project, showing his final design, details and explanations for his design in each section.}
 \label{fig:pipeline}
\end{figure}

\begin{figure}[h]
 \centering
 \includegraphics[scale=0.62]{pictures/cds1.png}
 \caption{The critical design survey (CDS) used when reflecting back on the project to evaluate and produce a numerical score.}
 \label{fig:pipeline}
\end{figure}

\begin{figure}[h]
 \centering
 \includegraphics[scale=0.33]{pictures/final visualizations.png}
 \caption{Final visualizations produced by the three case studies using the FdS methodology. Case study 1 is at the bottom -  U.S.A Refugee Regions Influx (1975- 2018) using utilised geospatial analysis and data visualization
techniques to represent U.S.A. migration patterns, case study 2 is the top left and is Bird sounds created into sound waves and
presented as a data visualisation art piece. Case study 3 "The rise of Women’s football", is top right and utilised the scatterplot diagram to offer a visually engaging representation of the rise of women’s football from 1970 to 2021.}
 \label{fig:pipeline}
\end{figure}

\section{Reflection and discussion - Final designs} 
All three case studies utilised the Five Design-Sheet (FdS) methodology to create their visualizations, case study 1 created a geospatial analysis using data visualization techniques for representing U.S.A. migration patterns, focusing on internally displaced persons and refugees. It was an interactive map, built with Mapbox and D3.js and visualizes migration flows globally and includes a clustering feature to highlight areas with high concentrations of displaced individuals, aiming to inform policy intervention and humanitarian support. Case Study 2 created a bold visual representation of bird songs. Using the dataset \textit{"Sounds Of 114 Species Of Birds,"} the project depicted bird songs as brightly coloured sound waves, categorised by species. Inspired by artists like William Shaw and Nathalie Miebach, the visualization in Processing combined scientific data with artistic expression, highlighting the unique sounds of each species and offering a new way to appreciate bioacoustic data. Case Study 3 developed a scatterplot diagram visualizing the rise of women's football from 1970 to 2021. Following Andy Kirk's design principles from "Data Visualisation: A Handbook for Data Driven Design" (Kirk, 2019) and reflecting on design choices using the CDS, the project created a compelling visualization. The final critical design survey identified areas for improvement, noting that adding historical context could enhance the diagram's effectiveness.

\\section{Conclusion}
The final projects has provided valuable insights into the various stages of creating effective visualizations and utilising the Five Design-Sheet (FdS) methodology as a asset. The visualizations presented compelling narratives across different domains, showcasing the power of structured design processes in uncovering patterns and trends within complex datasets. The FdS method played a pivotal role in shaping each visualization, guiding the decision-making process through its systematic stages: comprehending the data, employing thoughtful design strategies, and crafting, evaluating, and refining the final product. This structured approach facilitated the creation of visualizations that are not only visually appealing but also rich in information and accessibility. Structured methodologies like FdS can significantly enhance the clarity and effectiveness of visual representations and emphasise the importance of iterative design processes in visualization (Aigner et al, 2011). By following these principles and leveraging the FdS methodology, projects can transform complex datasets into accessible and engaging visual narratives. The success of the visualizations created by the case studies confirm the importance of combining methodological approaches with creative design, providing a powerful framework for future work in the field of data visualization.

\clearpage
%-------------------------------------------------------------------------

\begin{thebibliography}{}

\bibitem[Albano1990]{Albano1990}
Albano, R.E. and Keska, J.P. (1990) ‘Is design realization a process? A case study’, IEEE Transactions on Components, Hybrids, and Manufacturing Technology, 13(3), pp. 509--515. doi:10.1109/33.58852.

\bibitem[AAA∗15]{AAA∗15}
Aigner, W., et al. (2015) ‘Visualization techniques for time-oriented data’, Interactive Data Visualization, pp. 274–305. doi:10.1201/b18379-11.

\bibitem[AA20]{AA20}
Abrahamson, D. and Abdu, R. (2020) ‘Towards an ecological-dynamics design framework for embodied-interaction conceptual learning: The case of dynamic mathematics environments’, Educational Technology Research and Development, 69(4), pp. 1889–1923. doi:10.1007/s11423-020-09805-1.

\bibitem[Bea61]{Bea61}
Beardslee, D.C. and O’Dowd, D.D. (1961) ‘The college-student image of the scientist’, Science, 133(3457), pp. 997–1001. doi:10.1126/science.133.3457.997.

\bibitem[BB13]{BB13}
Beer, D. and Burrows, R. (2013) ‘Popular culture, Digital Archives and the new social life of Data’, Theory, Culture and Society, 30(4), pp. 47–71. doi:10.1177/0263276413476542.

\bibitem[Bod94]{Bod94}
Boden, M.A. (1994) ‘Précis of the creative mind: Myths and mechanisms’, Behavioral and Brain Sciences, 17(3), pp. 519–531. doi:10.1017/s0140525x0003569x.

\bibitem{Bertini2006}Bertini, E. and Santucci, G. (2006) ‘Give chance a chance: Modeling density to enhance scatter plot quality through Random Data Sampling’, Information Visualization, 5(2), pp. 95–110. doi:10.1057/palgrave.ivs.9500122. 

\bibitem[CF13]{CF13}
Chen, M. and Floridi, L. (2013) ‘An analysis of information visualisation’, SSRN Electronic Journal [Preprint]. doi:10.2139/ssrn.3839932.

\bibitem{Eppler2007}Eppler, M.J. and Burkhard, R.A. (2007) ‘Visual representations in Knowledge Management: Framework and cases’, Journal of Knowledge Management, 11(4), pp. 112–122. doi:10.1108/13673270710762756. 

\bibitem[Facione2013]{Facione2013}
Facione, P.A. and Facione, N.C. (2013) ‘Critical thinking for life’, Inquiry: Critical Thinking Across the Disciplines, 28(1), pp. 5--25. doi:10.5840/inquiryct20132812.

\bibitem[GP01]{GP01}
Gershon, N. and Page, W. (2001) ‘What storytelling can do for information visualization’, Communications of the ACM, 44(8), pp. 31–37. doi:10.1145/381641.381653.

\bibitem[HS09]{HS09}
Hallstrom, J.O. and Soundarajan, N. (2009) ‘Reusing patterns through design refinement’, Formal Foundations of Reuse and Domain Engineering, pp. 225–235. doi:10.1007/978-3-642-04211-922.

\bibitem[Kei02]{Kei02}
Keim, D.A. (2002) ‘Information visualization and visual data mining’, IEEE Transactions on Visualization and Computer Graphics, 8(1), pp. 1–8. doi:10.1109/2945.981847.

\bibitem[Kir19]{Kir19}
Kirk, A. (2019) Data Visualisation: A handbook for data driven design. London: SAGE Publications Ltd.

\bibitem[Kra13]{Kra13}
Kraulti, F. (2013) ‘Visualising and quantifying the properties of data’, Statistical Data Analysis for the Physical Sciences, pp. 35–55. doi:10.1017/cbo9781139342810.005.

\bibitem[Mayorga2013]{Mayorga2013}
Mayorga, A. and Gleicher, M. (2013) ‘Splatterplots: Overcoming overdraw in scatter plots’, IEEE Transactions on Visualization and Computer Graphics, 19(9), pp. 1526--1538. doi:10.1109/tvcg.2013.65.

\bibitem[Mohanty2022]{Mohanty2022}
Mohanty, S.P. (2022) sound of 114 species of birds till 2022, Kaggle. Available at: \url{https://www.kaggle.com/datasets/soumendraprasad/sound-of-114-species-of-birds-till-2022} (Accessed: 17 May 2024).

\bibitem[MUN06]{MUN06}
Munzner, T., et al. (2006) ‘NIH-NSF Visualization Research Challenges Report Summary’, IEEE Computer Graphics and Applications, 26(2), pp. 20–24. doi:10.1109/mcg.2006.44.

\bibitem[NE08]{NE08}
Niño Zambrano, R. and Engelhardt, Y. (2008) ‘Diagrams for the masses: Raising Public Awareness – from neurath to gapminder and google earth’, Diagrammatic Representation and Inference, pp. 282–292. doi:10.1007/978-3-540-87730-126.

\bibitem[PE01]{PE01}
Paul, R. and Elder, L. (2001) A miniature guide for students on how to study and learn a discipline using critical concepts and tools. Dillon Beach, CA: Foundation for Critical Thinking.

\bibitem[Per20]{Per20}
Periscopic (2020) Do good with data, Periscopic. Available at: \url{https://periscopic.com/#!/} (Accessed: 13 April 2024).

\bibitem[Royston1995]{Royston1995}
Royston, P. (1995) ‘Visualizing data. William S. Cleveland, Hobart Press, Summit, New Jersey, 1993. no. of pages: 360. price: 40. ISBN: 0-9634884-0-6’, Statistics in Medicine, 14(12), pp. 1395–1396. doi:10.1002/sim.4780141212.

\bibitem[ROB23]{ROB23}
Roberts, J.C., et al. (2023) ‘A method for Critical and Creative Visualisation Design-Thinking’, Poster publications at IEEE VIS 2023: Visualization and Visual Analytics: IEEE VIS 2023 Posters [Preprint]. doi:10.1109/emts.1989.69002.

\bibitem[Sch10]{Sch10}
Schwamborn, A., et al. (2010) ‘Drawing as a generative activity and drawing as a prognostic activity.’, Journal of Educational Psychology, 102(4), pp. 872–879. doi:10.1037/a0019640.

\bibitem[SH10]{SH10}
Segel, E. and Heer, J. (2010) ‘Narrative visualization: Telling stories with data’, IEEE Transactions on Visualization and Computer Graphics, 16(6), pp. 1139–1148. doi:10.1109/tvcg.2010.179.

\bibitem{c12}Shao, L. et al. (2015) ‘Guiding the exploration of scatter plot data using motif-based interest measures’, 2015 Big Data Visual Analytics (BDVA) [Preprint]. doi:10.1109/bdva.2015.7314294.

\bibitem[Shn96]{Shn96}
Shneiderman, B. (no date) ‘The eyes have it: A task by data type taxonomy for information visualizations’, Proceedings 1996 IEEE Symposium on Visual Languages [Preprint]. doi:10.1109/vl.1996.545307.

\bibitem[TS07]{TS07}
Tu, Y. and Shen, H.-W. (2007) ‘Visualizing changes of hierarchical data using treemaps’, IEEE Transactions on Visualization and Computer Graphics, 13(6), pp. 1286--1293. doi:10.1109/tvcg.2007.70529.

\bibitem[Wang2016]{Wang2016}
Wang, X.-M., et al. (2016) ‘A survey of Visual Analytic Pipelines’, Journal of Computer Science and Technology, 31(4), pp. 787–804. doi:10.1007/s11390-016-1663-1.

\bibitem[WWJ21]{WWJ21}
Wang, C.-H., Wu, K.-C. and Jiang, W.-T. (2021) ‘Web-based drawing for students with different learning styles and cognitive abilities’, SSRN Electronic Journal [Preprint]. doi:10.2139/ssrn.3981393.

\end{thebibliography}
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------

%-------------------------------------------------------------------------
% bibtex
\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       

% biblatex with biber
% \printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage



\end{document}


==> guidelines/EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Dec 14, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=0.9\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Page numbers should be local to each paper in the format 
               $<i> of <n>$
with $i$ the current page number and $n$ the total number of pages of the respective paper.



%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{License Form}

You must include your signed Eurographics License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

There is a separate workflow for signing licenses for Computer Graphics Forum
(regular issues, conference issue, special issues).

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


